Dynamic Batch Adaptation

Current deep learning adaptive optimizer methods adjust the step magnitude of parameter updates by altering the effective learning rate used by each parameter. Motivated by the known inverse relation between batch size and learning rate on update step magnitudes, we introduce a novel training procedure that dynamically decides the dimension and the composition of the current update step. Our procedure, Dynamic Batch Adaptation (DBA) analyzes the gradients of every sample and selects the subset that best improves certain metrics such as gradient variance for each layer of the network. We present results showing DBA significantly improves the speed of model convergence. Additionally, we find that DBA produces an increased improvement over standard optimizers when used in data scarce conditions where, in addition to convergence speed, it also significantly improves model generalization, managing to train a network with a single fully connected hidden layer using only 1% of the MNIST dataset to reach 97.79% test accuracy. In an even more extreme scenario, it manages to reach 97.44% test accuracy using only 10 samples per class. These results represent a relative error rate reduction of 81.78% and 88.07% respectively, compared to the standard optimizers, Stochastic Gradient Descent (SGD) and Adam.

==> data/epoch_utilization.csv <==
Wall time,Step,Value
1652748873.073576,1,0.59375
1652748884.788711,2,0.71875
1652748895.9472213,3,0.71875
1652748907.7139254,4,0.6875
1652748919.6183922,5,0.5625
1652748930.556093,6,0.78125
1652748941.2088768,7,0.65625
1652748952.960495,8,0.65625
1652748963.668785,9,0.5625
1652748974.292712,10,0.875
1652748985.1982217,11,0.28125
1652748997.0180833,12,0.84375
1652749008.1396868,13,0.5625
1652749019.0517046,14,0.71875
1652749029.4244504,15,0.65625
1652749040.653372,16,0.3125
1652749051.4665782,17,0.5625
1652749061.9460757,18,0.59375
1652749072.1325479,19,0.65625
1652749083.0320876,20,0.625
1652749093.9002964,21,0.78125
1652749104.5043867,22,0.625
1652749115.0403965,23,0.65625
1652749126.062513,24,0.59375
1652749137.2473803,25,0.8125
1652749148.2300863,26,0.5625
1652749159.210466,27,0.6875
1652749169.84569,28,0.5625
1652749180.681708,29,0.21875
1652749191.9061942,30,0.71875
1652749202.608004,31,0.6875
1652749213.2741745,32,0.65625
1652749223.943841,33,0.8125
1652749234.7556727,34,0.5625
1652749245.312245,35,0.5625
1652749255.9277887,36,1.0
1652749266.499441,37,0.5
1652749277.015877,38,0.71875
1652749288.2115293,39,0.71875
1652749299.7954218,40,0.6875
1652749310.9825063,41,0.59375
1652749321.8262117,42,0.5
1652749332.729026,43,0.59375
1652749343.4518898,44,0.71875
1652749354.4196587,45,0.59375
1652749365.5118446,46,0.5625
1652749376.8034048,47,0.625
1652749388.6342516,48,0.5
1652749400.3522732,49,0.5
1652749411.0139704,50,0.5625
1652749421.9297304,51,0.65625
1652749433.130038,52,0.71875
1652749444.2983816,53,0.65625
1652749456.1502488,54,0.84375
1652749467.8189235,55,0.40625
1652749480.134904,56,0.875
1652749492.4793084,57,0.25
1652749503.7279758,58,0.78125
1652749514.7636182,59,0.125
1652749525.854736,60,0.53125
1652749536.7170322,61,0.65625
1652749548.0652144,62,0.53125
1652749558.8508432,63,0.53125
1652749569.5150695,64,0.5
1652749580.4419487,65,0.34375
1652749593.6624908,66,0.65625
1652749604.7415302,67,0.625
1652749615.443926,68,0.3125
1652749626.3563647,69,0.59375
1652749637.209528,70,0.40625
1652749648.4038367,71,0.34375
1652749660.1465342,72,0.625
1652749671.4649868,73,0.34375
1652749683.30135,74,0.625
1652749696.1813629,75,0.4375
1652749707.148836,76,0.46875
1652749718.5329196,77,0.25
1652749729.736473,78,0.4375
1652749740.6400774,79,0.71875
1652749752.1752195,80,0.4375
1652749763.8594224,81,0.59375
1652749775.1927013,82,0.46875
1652749786.6761732,83,0.125
1652749797.792212,84,0.28125
1652749809.052361,85,0.78125
1652749819.8465648,86,0.6875
1652749830.7624748,87,0.40625
1652749841.5209537,88,0.5625
1652749852.76252,89,0.75
1652749863.769358,90,0.3125
1652749874.8030894,91,0.5
1652749885.7990932,92,0.53125
1652749897.0906625,93,0.15625
1652749908.2748604,94,0.375
1652749919.4008217,95,0.53125
1652749930.6632292,96,0.96875
1652749941.7977905,97,0.28125
1652749952.9607177,98,0.5625
1652749963.8564389,99,0.625
1652749974.9992135,100,0.71875
1652749986.0610006,101,0.25
1652749997.0360034,102,0.5
1652750008.246394,103,0.40625
1652750019.2810564,104,0.78125
1652750030.2095253,105,0.65625
1652750041.434214,106,0.5
1652750052.5786529,107,0.78125
1652750064.0738623,108,0.6875
1652750074.8587806,109,0.375
1652750087.480618,110,0.65625
1652750098.2322466,111,0.5
1652750109.1252227,112,0.375
1652750120.1084127,113,0.40625
1652750131.3502064,114,0.4375
1652750142.348875,115,0.6875
1652750153.3058455,116,0.65625
1652750164.5056937,117,0.21875
1652750175.6758122,118,0.53125
1652750186.3589349,119,0.46875
1652750197.986807,120,0.5625
1652750209.1909828,121,0.75
1652750220.1565168,122,0.375
1652750231.7810135,123,0.1875
1652750243.0109742,124,0.46875
1652750254.3687286,125,0.46875
1652750266.8251991,126,0.5
1652750278.8036559,127,0.625
1652750289.9140835,128,0.78125
1652750301.1318326,129,0.4375
1652750312.329116,130,0.5
1652750323.4297721,131,0.59375
1652750334.5468125,132,0.75
1652750345.5121796,133,0.75
1652750357.042635,134,0.65625
1652750369.5465038,135,0.625
1652750381.6931188,136,0.75
1652750392.4002721,137,0.4375
1652750404.1503909,138,0.71875
1652750415.954905,139,0.28125
1652750427.2122693,140,0.40625
1652750440.0119944,141,0.65625
1652750451.3818343,142,0.59375
1652750464.4576905,143,0.1875
1652750475.552484,144,0.3125
1652750487.0508344,145,0.5
1652750504.2846282,146,0.46875
1652750516.3978515,147,0.65625
1652750527.6918142,148,0.59375
1652750538.8344023,149,0.25



==> data/real_epoch_count.csv <==
Wall time,Step,Value
1652748873.0736332,1,0.59375
1652748884.7887676,2,1.3125
1652748895.9472787,3,2.03125
1652748907.7139835,4,2.71875
1652748919.618448,5,3.28125
1652748930.5561507,6,4.0625
1652748941.2089326,7,4.71875
1652748952.9605517,8,5.375
1652748963.6688411,9,5.9375
1652748974.292768,10,6.8125
1652748985.1982794,11,7.09375
1652748997.0181396,12,7.9375
1652749008.1397445,13,8.5
1652749019.0517616,14,9.21875
1652749029.4245071,15,9.875
1652749040.653431,16,10.1875
1652749051.4666474,17,10.75
1652749061.9461324,18,11.34375
1652749072.1326034,19,12.0
1652749083.0321453,20,12.625
1652749093.9003527,21,13.40625
1652749104.5044427,22,14.03125
1652749115.0404541,23,14.6875
1652749126.0625691,24,15.28125
1652749137.247439,25,16.09375
1652749148.2301435,26,16.65625
1652749159.2105231,27,17.34375
1652749169.8457465,28,17.90625
1652749180.6817658,29,18.125
1652749191.9062517,30,18.84375
1652749202.6080601,31,19.53125
1652749213.274231,32,20.1875
1652749223.9438975,33,21.0
1652749234.7557328,34,21.5625
1652749245.312302,35,22.125
1652749255.9278462,36,23.125
1652749266.4994996,37,23.625
1652749277.015935,38,24.34375
1652749288.2115855,39,25.0625
1652749299.7954795,40,25.75
1652749310.9825623,41,26.34375
1652749321.8262992,42,26.84375
1652749332.7290828,43,27.4375
1652749343.4519467,44,28.15625
1652749354.4197168,45,28.75
1652749365.5119004,46,29.3125
1652749376.803462,47,29.9375
1652749388.6343088,48,30.4375
1652749400.3523316,49,30.9375
1652749411.014027,50,31.5
1652749421.9297864,51,32.15625
1652749433.1300943,52,32.875
1652749444.2984402,53,33.53125
1652749456.1503046,54,34.375
1652749467.8189814,55,34.78125
1652749480.1349623,56,35.65625
1652749492.4793649,57,35.90625
1652749503.7280314,58,36.6875
1652749514.7636755,59,36.8125
1652749525.8547926,60,37.34375
1652749536.7170885,61,38.0
1652749548.0652716,62,38.53125
1652749558.850899,63,39.0625
1652749569.5151417,64,39.5625
1652749580.4420063,65,39.90625
1652749593.6625469,66,40.5625
1652749604.7415867,67,41.1875
1652749615.4439824,68,41.5
1652749626.3564215,69,42.09375
1652749637.2095845,70,42.5
1652749648.4038935,71,42.84375
1652749660.1465902,72,43.46875
1652749671.4650435,73,43.8125
1652749683.301409,74,44.4375
1652749696.1814196,75,44.875
1652749707.1488924,76,45.34375
1652749718.5329762,77,45.59375
1652749729.7365296,78,46.03125
1652749740.6401343,79,46.75
1652749752.175277,80,47.1875
1652749763.8594785,81,47.78125
1652749775.1927586,82,48.25
1652749786.6762295,83,48.375
1652749797.792269,84,48.65625
1652749809.0524173,85,49.4375
1652749819.8466213,86,50.125
1652749830.7625318,87,50.53125
1652749841.5210106,88,51.09375
1652749852.7625763,89,51.84375
1652749863.769415,90,52.15625
1652749874.8031483,91,52.65625
1652749885.79915,92,53.1875
1652749897.090719,93,53.34375
1652749908.2749164,94,53.71875
1652749919.4008873,95,54.25
1652749930.6632884,96,55.21875
1652749941.7978475,97,55.5
1652749952.960775,98,56.0625
1652749963.856498,99,56.6875
1652749974.999271,100,57.40625
1652749986.0610585,101,57.65625
1652749997.0360594,102,58.15625
1652750008.2464502,103,58.5625
1652750019.2811124,104,59.34375
1652750030.2095842,105,60.0
1652750041.434272,106,60.5
1652750052.5787296,107,61.28125
1652750064.0739198,108,61.96875
1652750074.8588367,109,62.34375
1652750087.4806745,110,63.0
1652750098.2323036,111,63.5
1652750109.1252785,112,63.875
1652750120.1084692,113,64.28125
1652750131.3502626,114,64.71875
1652750142.3489313,115,65.40625
1652750153.305902,116,66.0625
1652750164.5057502,117,66.28125
1652750175.6758685,118,66.8125
1652750186.358992,119,67.28125
1652750197.9868631,120,67.84375
1652750209.1910405,121,68.59375
1652750220.1565752,122,68.96875
1652750231.7810695,123,69.15625
1652750243.011032,124,69.625
1652750254.3687863,125,70.09375
1652750266.8252559,126,70.59375
1652750278.803713,127,71.21875
1652750289.9141397,128,72.0
1652750301.131889,129,72.4375
1652750312.3291721,130,72.9375
1652750323.4298282,131,73.53125
1652750334.5468695,132,74.28125
1652750345.5122383,133,75.03125
1652750357.042692,134,75.6875
1652750369.5465605,135,76.3125
1652750381.693175,136,77.0625
1652750392.4003344,137,77.5
1652750404.1504502,138,78.21875
1652750415.9549637,139,78.5
1652750427.212331,140,78.90625
1652750440.0120533,141,79.5625
1652750451.3819005,142,80.15625
1652750464.4577467,143,80.34375
1652750475.5525408,144,80.65625
1652750487.0508902,145,81.15625
1652750504.2846847,146,81.625
1652750516.3979073,147,82.28125
1652750527.6918705,148,82.875
1652750538.8344579,149,83.125



==> data/smooth_epoch_utilization.csv <==
Step,Value
1,0.59375
11,0.28125
21,0.78125
31,0.6875
41,0.59375
51,0.65625
61,0.65625
71,0.34375
81,0.59375
91,0.5
101,0.25
111,0.5
121,0.75
131,0.59375
141,0.65625
151,0.46875


==> data/smooth_real_epoch_count.csv <==
Step,Value
1,0.59375
6,4.0625
11,7.09375
16,10.1875
21,13.40625
26,16.65625
31,19.53125
36,23.125
41,26.34375
46,29.3125
51,32.15625
56,35.65625
61,38.0
66,40.5625
71,42.84375
76,45.34375
81,47.78125
86,50.125
91,52.65625
96,55.21875
101,57.65625
106,60.5
111,63.5
116,66.0625
121,68.59375
126,70.59375
131,73.53125
136,77.0625
141,79.5625
146,81.625
151,83.96875
156,86.875

